Pricing commodity swing options

In commodity and energy markets swing options allow the buyer to hedge against futures price fluctuations and to select its preferred delivery strategy within daily or periodic constraints, possibly fixed by observing quoted futures contracts. In this paper we focus on the natural gas market and we present a dynamical model for commodity futures prices able to calibrate liquid market quotes and to imply the volatility smile for futures contracts with different delivery periods. We implement the numerical problem by means of a least-square Monte Carlo simulation and we investigate alternative approaches based on reinforcement learning algorithms.

==> DA_backbone.dat <==
expiry_mkt			market				DA_0					DA_05				DA_1					DA_15				DA_2					DA_SGS
0.075						0.252752			0.251771			0.257267			0.263649			0.270724			0.278342			0.2958
0.15555555			0.21416			0.213482			0.21801			0.223483			0.229686			0.236441			0.2335
0.24166666			0.185899			0.185413			0.189476			0.193922			0.198694			0.203745			0.2078
0.32777777			0.188551			0.187982			0.192021			0.196385			0.201033			0.205933			0.2007
0.40277777			0.195139			0.194593			0.198773			0.203565			0.208864			0.214582			0.206
0.49166666			0.203489			0.202991			0.207492			0.212215			0.217136			0.222244			0.2255
0.575						0.213115			0.212539			0.217137			0.222007			0.227118			0.232454			0.2414
0.65833333			0.222741			0.222104			0.226979			0.232029			0.237247			0.242627			0.2532
0.74444444			0.236572			0.235855			0.240995			0.2463				0.251762			0.257382			0.2539
0.82222222			0.233426			0.232762			0.237416			0.242341			0.247513			0.252916			0.2408
0.89722222			0.228103			0.227467			0.232489			0.237742			0.243245			0.248961			0.224

==> calibration_ngttf.dat <==
N			AAfe			fe				AArbv			rbv 
0			422.031			422.031			422.031			422.031
1			51.3515			51.3515			273.685			273.685
2			48.5061			48.5437			232.461			206.072
3			32.4167			36.0429			139.816			130.255
4			15.902			27.1318			95.1666			138.507
5			13.9014			20.2732			46.4863			156.91
6			6.4581 			15.3761			42.3864			151.481
7			4.72177			12.2536			30.1222			134.164
8			4.00671			11.068 			27.4938			113.079
9			3.58351			9.69954			25.9432			92.7886
10			1.97925			8.30577			20.7537			75.421
11			1.49251			6.98408			10.2544			61.650
12			1.03578			5.81305			6.09577			51.352
13			0.774114		4.79391			5.61863			44.056
14			0.565023		3.91378			4.90584			39.089
15			0.323369		3.31499			4.34177			35.796
20			0.0384484		2.02088			1.55777			29.037
30			0.000201089		0.84668			0.153841		15.566
40			1.06192e-06		0.38585			0.0135215		7.0561
50			1.30007e-09		0.24200			0.0005030		4.1647

==> cso_TTF.dat <==
T			a0				a5				a10				a15
0.0821917	-0.037916e4		-0.0263805e4	-0.0166976e4	-0.0065091e4
0.1671232	-0.027779e4		-0.0190769e4	-0.0104168e4	-0.0025419e4
0.2493150	0.0032105e4		0.01144698e4	0.01872780e4	0.02574021e4
0.3342465	0.0076969e4		0.01566688e4	0.02304925e4	0.03019000e4
0.4191780	0.0252732e4		0.02827370e4	0.03138541e4	0.03992347e4
0.5013698	0.0153527e4		0.02124353e4	0.02970209e4	0.03751852e4
0.5863013	0.0095490e4		0.01820943e4	0.02657601e4	0.03468229e4
0.6684931	0.0139474e4		0.02308696e4	0.03204619e4	0.04070064e4
0.7534246	-0.002954e4		0.00673883e4	0.01606205e4	0.02507366e4
0.8383561	-0.005063e4		0.00279371e4	0.01218415e4	0.02081309e4
0.9150684	-0.044640e4		-0.0357985e4	-0.0253903e4	-0.0160063e4


==> mco_TTF.dat <==
T			a0			a5			a10			a15
0.009		0.23742		0.153		0.09965		0.06454
0.018		0.24044		0.156		0.10148		0.06590
0.027		0.24285		0.158		0.10302		0.06708
0.036		0.24493		0.159		0.10442		0.06816
0.046		0.24677		0.161		0.10573		0.06919
0.055		0.24844		0.163		0.10696		0.07017
0.064		0.24996		0.164		0.10814		0.07112
0.073		0.25136		0.165		0.10927		0.07204
0.083		0.24645		0.163		0.10821		0.07171
0.092		0.23983		0.159		0.10651		0.07098
0.101		0.23423		0.156		0.10514		0.07043
0.110		0.22944		0.154		0.10403		0.07004
0.120		0.22531		0.152		0.10314		0.06978
0.129		0.22171		0.150		0.10244		0.06963
0.138		0.21855		0.149		0.10189		0.06956
0.147		0.21576		0.147		0.10146		0.06957
0.156		0.21311		0.146		0.10108		0.06961
0.166		0.20906		0.144		0.10008		0.06924
0.175		0.20535		0.142		0.09921		0.06894
0.184		0.20196		0.141		0.09844		0.06871
0.193		0.19883		0.139		0.09776		0.06854
0.203		0.19593		0.138		0.09717		0.06842
0.212		0.19325		0.136		0.09666		0.06834
0.221		0.19076		0.135		0.09621		0.06831
0.230		0.18843		0.134		0.09583		0.06832
0.240		0.18626		0.133		0.09550		0.06837
0.249		0.18558		0.133		0.09608		0.06912
0.258		0.18588		0.134		0.09723		0.07031
0.267		0.18617		0.135		0.09836		0.07148
0.276		0.18646		0.136		0.09946		0.07262
0.286		0.18674		0.137		0.10053		0.07375
0.295		0.18701		0.137		0.10159		0.07486
0.304		0.18728		0.138		0.10262		0.07595
0.313		0.18755		0.139		0.10365		0.07704
0.323		0.18781		0.140		0.10466		0.07811
0.332		0.18839		0.141		0.10601		0.07951
0.341		0.18938		0.142		0.10783		0.08136
0.350		0.19029		0.144		0.10955		0.08311
0.360		0.19113		0.145		0.11120		0.08481
0.369		0.19191		0.147		0.11279		0.08646
0.378		0.19265		0.148		0.11433		0.08807
0.387		0.19334		0.149		0.11583		0.08964
0.397		0.19400		0.150		0.11730		0.09119
0.406		0.19467		0.152		0.11877		0.09275
0.415		0.19573		0.153		0.12054		0.09458
0.424		0.19673		0.155		0.12226		0.09636
0.433		0.19767		0.156		0.12393		0.09810
0.443		0.19857		0.157		0.12557		0.09982
0.452		0.19942		0.159		0.12716		0.10151
0.461		0.20024		0.160		0.12873		0.10318
0.470		0.20102		0.161		0.13026		0.10483
0.480		0.20177		0.163		0.13178		0.10646
0.489		0.20249		0.164		0.13326		0.10808
0.498		0.20334		0.165		0.13497		0.10994
0.507		0.20456		0.167		0.13723		0.11238
0.517		0.20574		0.169		0.13944		0.11477
0.526		0.20687		0.171		0.14160		0.11713
0.535		0.20796		0.172		0.14373		0.11946
0.544		0.20902		0.174		0.14581		0.12176
0.553		0.21003		0.176		0.14786		0.12403
0.563		0.21102		0.177		0.14989		0.12629
0.572		0.21197		0.179		0.15188		0.12852
0.581		0.21300		0.181		0.15401		0.13092
0.590		0.21417		0.183		0.15637		0.13357
0.600		0.21530		0.184		0.15869		0.13619
0.609		0.21639		0.186		0.16097		0.13879
0.618		0.21745		0.188		0.16322		0.14136
0.627		0.21848		0.190		0.16544		0.14391
0.637		0.21947		0.191		0.16763		0.14645
0.646		0.22043		0.193		0.16980		0.14898
0.655		0.22137		0.195		0.17195		0.15149
0.664		0.22243		0.196		0.17427		0.15420
0.674		0.22411		0.199		0.17738		0.15776
0.683		0.22574		0.201		0.18044		0.16128
0.692		0.22731		0.204		0.18346		0.16476
0.701		0.22884		0.206		0.18643		0.16821
0.710		0.23032		0.208		0.18936		0.17164
0.720		0.23176		0.211		0.19225		0.17504
0.729		0.23316		0.213		0.19511		0.17842
0.738		0.23452		0.215		0.19794		0.18179
0.747		0.23585		0.217		0.20074		0.18514
0.757		0.23548		0.218		0.20251		0.18775
0.766		0.23511		0.219		0.20426		0.19035
0.775		0.23474		0.219		0.20600		0.19294
0.784		0.23437		0.220		0.20774		0.19553
0.794		0.23401		0.221		0.20947		0.19813
0.803		0.23366		0.222		0.21119		0.20074
0.812		0.23332		0.222		0.21292		0.20335
0.821		0.23298		0.223		0.21464		0.20598
0.830		0.23251		0.224		0.21626		0.20851
0.840		0.23184		0.224		0.21768		0.21088
0.849		0.23118		0.225		0.21911		0.21326
0.858		0.23053		0.225		0.22054		0.21566
0.867		0.22990		0.225		0.22198		0.21807
0.877		0.22927		0.226		0.22342		0.22049
0.886		0.22865		0.226		0.22487		0.22294
0.895		0.22805		0.227		0.22632		0.22540
0.904		0.22745		0.227		0.22778		0.22789
0.914		0.22687		0.228		0.22925		0.23040

==> swing_fixed_strike.dat <==
fixing_start   label    mr0         mr0err      mr05        mr05err        mr1         mr1err      mr15       mr15err
4.3221          may18    6.8670      0.0374      7.3973      0.0377         7.9696      0.0387      8.5654      0.0397
4.3252          jun18    7.4790      0.0429      8.0530      0.0435         8.6505      0.0446      9.2720      0.0458
4.3282          jul18    8.7566      0.0484      9.4367      0.0495         10.1530     0.0507      10.8972     0.0520
4.3313          aug18    10.3081     0.0583      11.1577     0.0586         12.0416     0.0602      12.9659     0.0619
4.3344          sep18    11.5342     0.0646      12.4022     0.0665         13.3134     0.0683      14.2638     0.0701
4.3374          oct18    12.1012     0.0686      13.0803     0.0707         14.1035     0.0725      15.1718     0.0744
4.3405          nov18    13.1378     0.0764      14.1521     0.0775         15.1995     0.0795      16.2883     0.0814
4.3435          dec18    14.5670     0.0844      15.7414     0.0863         16.9641     0.0884      18.2330     0.0906
4.3466          jan19    15.1776     0.0914      16.4857     0.0936         17.8515     0.0960      19.2759     0.0984

==> swing_forward_start.dat <==
fixing_start    label    mr0         mr0err      mr05        mr05err        mr1         mr1err      mr15        mr15err
4.3221          may18    4.8805      0.0225      5.5002      0.0242         6.1626      0.0257      6.8374      0.0272
4.3252          jun18    3.4913      0.0159      4.4067      0.0182         5.2873      0.0207      6.1381      0.0230
4.3282          jul18    5.1082      0.0211      6.0543      0.0232         7.0230      0.0260      7.9805      0.0287
4.3313          aug18    5.8967      0.0258      7.0811      0.0285         8.2849      0.0318      9.4744      0.0349
4.3344          sep18    6.1556      0.0281      7.4110      0.0301         8.6653      0.0337      9.8979      0.0371
4.3374          oct18    6.3507      0.0289      7.7813      0.0316         9.2098      0.0354      10.6044     0.0391
4.3405          nov18    6.5647      0.0285      8.0960      0.0327         9.5958      0.0372      11.0524     0.0413
4.3435          dec18    7.4601      0.0317      9.2194      0.0371         10.9604     0.0420      12.6530     0.0465
4.3466          jan19    5.2909      0.0253      7.8343      0.0328         10.0579     0.0395      12.1319     0.0454

==> vola_deliveries.dat <==
x        d    market   1m       1d05     1d10     1d15     3m05     3m10     3m15     6m05     6m10     6m15
0.881406 0.10 0.207800 0.207549 0.211538 0.215638 0.21977  0.199757 0.192438 0.185499 0.189247 0.173175 0.158859
0.942010 0.25 0.193000 0.192925 0.196794 0.200744 0.204725 0.185419 0.178458 0.171959 0.175394 0.160379 0.147442
1.004210 0.50 0.185600 0.185611 0.189445 0.193351 0.197294 0.178163 0.171235 0.164757 0.168200 0.153219 0.140265
1.071200 0.75 0.192900 0.192828 0.196438 0.200130 0.203857 0.185821 0.179316 0.173234 0.176457 0.162403 0.150260
1.144760 0.90 0.205500 0.205289 0.208819 0.212419 0.216032 0.198376 0.191969 0.185942 0.189076 0.175016 0.162724

